Composable Learning with Sparse Kernel Representations

We present a reinforcement learning algorithm for learning sparse non-parametric controllers in a Reproducing Kernel Hilbert Space. We improve the sample complexity of this approach by imposing a structure of the state-action function through a normalized advantage function (NAF). This representation of the policy enables efficiently composing multiple learned models without additional training samples or interaction with the environment. We demonstrate the performance of this algorithm on learning obstacle-avoidance policies in multiple simulations of a robot equipped with a laser scanner while navigating in a 2D environment. We apply the composition operation to various policy combinations and test them to show that the composed policies retain the performance of their components. We also transfer the composed policy directly to a physical platform operating in an arena with obstacles in order to demonstrate a degree of generalization.

==> old/old.txt <==

%  \begin{figure*} 
% \includegraphics[width=0.95\linewidth]
%                 {circuit1results}
% \caption{ Experiment results for the robotic obstacle avoidance task in the Circuit 1 environment, including training reward, model order, and training error. The algorithm was trained for 500,000 steps. The exploration variance $\Sigma$ was $0.2$. Constant learning rates were used, $\alpha_t = 0.25$, $\beta_t = 0.25$, $\zeta_t = 0.001$. L was initialized to $L_0 = 0.01 I$. For the POLK Parameters, we used a Gaussian kernel with a bandwidth  of $[0.75,0.75,0.75,0.75,0.75]$. The KOMP tolerance was $\epsilon_t =  3.0$. }
% \label{fig:circuit1results}
% \end{figure*}

%  \begin{figure*} 
% \includegraphics[width=0.95\linewidth]
%                 {circuit2results}
% \caption{ Experiment results for the robotic obstacle avoidance task in the Circuit 2 environment, including training reward, model order, and training error. The algorithm was trained for 250,000 steps. The exploration variance $\Sigma$ was $0.2$. Constant learning rates were used, $\alpha_t = 0.25$, $\beta_t = 0.25$, $\zeta_t = 0.001$. L was initialized to $L_0 = 0.01 I$. For the POLK Parameters, we used a Gaussian kernel with a bandwidth  of $[0.75,0.75,0.75,0.75,0.75]$. The KOMP tolerance was $\epsilon_t =  3.0$. }
% \label{fig:circuit2results}
% \end{figure*}

%%%%%%%%%%%%%%%%%%%%

%
%Fast, efficient navigation in complex, cluttered environments is a challenging problem. When the robot model is known, but sensing is limited, safety corridors can be generated for planning safe trajectories through optimal control \cite{liu2017planning}. 
% \textcolor{blue}{Is this a reference that uses optimal control? We have to say why and when we would do learning based control rather than optimal/physics based? Namely, the cost is unknown because the behavior we try to design is complicated, or the kinematics are insanely complicated, like a robotic millipede.} 
%
%Rather than assuming the knowledge of the exact model one can consider a prior on the structure of the model, but with unknown parameters. 
%
%\textcolor{blue}{This is what non-Bayesian reinforcement learning does too. This is what all learning control does.} 
%When the robot model is unknown or extremely complex, modern model-free approaches make the general assumption that the optimal policy or value function can be represented using a deep neural network \cite{levine2013guided} Reinforcement learning using neural networks is known to suffer from instability. Parallelization of training can increase the diversity of samples observed, improve stability, and speed up convergence \cite{mnih2016asynchronous}. Another challenge for deep reinforcement learning is the need for a huge number of observations when learning from high-dimensional unstructured data.  An approach to reducing this sample complexity is a hybrid of supervised and unsupervised learning \cite{levine2016end}, requiring external knowledge of the state which may be difficult to obtain. 

%For a robotics application, it can be prohibitively expensive and dangerous to obtain training samples on a real robot. 
%One approach popular in robotics is Bayesian reinforcement learning, which seeks to explicitly quantify the uncertainty in the learned model, which can then be used for fast, safe exploration  \cite{williams2017information, richter2018bayesian}. Another large body of work explores transfer learning, which trains controllers in extremely realistic simulations, before testing in the real world \cite{sadeghi16}. These simulations must account for all possible operating conditions during training, and efficient generalization of these policies to new environments at test time remains elusive. In order to enable fast adaptation to new environments, meta-learning can be used to compose multiple learned controllers \cite{liaw2017composing, finn2017model}. These approaches require additional samples from the environment to train the meta-learner. 

%We observe an acute need for model-agnostic reinforcement learning approaches that allow quantifying uncertainty in the learned model and enable sharing compact representations of relevant experiences across agents and environments. 

%Our approach  enables learning sparse, non-parametric controllers which interpretable and composable. 
%\textcolor{blue}{The reason we do nonparametric/kernel approach is to overcome the Big Data demands of Deep Reinforcement Learning and its meta learning extensions which are required for generalization to new environments. The large sample sizes required are impractical and prohibitively costly for real robotic platforms. That's the missing link between the previous discussion and what we're actually doing here. So, somewhere in this intro we need to mention that KQ learning attains policies of comparable quality with orders of mavgnitude fewer training examples.} 
%\textcolor{red}{Not true. The number of samples is actually the same order of magnitude as deep approaches.} 
%We reformulate Bellman's optimality equation into an optimization problem defined over a Reproducing Kernel Hilbert Space. This method results in a parametrization of the state-action function in terms of scalar weights and past state observations, which grows proportionately with algorithm iteration index \cite{tolstayaacc}. We reduce the model order complexity through Kernel Orthogonal Matching pursuit \cite{polk}. In addition, we are able to improve the sample complexity of this approach by imposing structure on the state-action function through a normalized advantage function \cite{naf}.

%Once trained, multiple controllers can be easily composed without additional interaction with the environment. We indirectly quantify the uncertainty of the learned policies through the density of kernel points that compose each function. We use the local kernel density as a metric to weigh information obtained from multiple policies against each other.

%We test this algorithm on a robotic obstacle avoidance task in which the Scarab robot travels through a maze environment, while receiving laser scans as observations and applying angular velocity controls. The framework was designed by \cite{zamora2016extending} and was further extended to enable continuous control.

%Thus, the \textbf{key contributions} of this work are:
%\begin{enumerate}
%\item We develop and demonstrate a novel algorithm for non-parameteric model-free reinforcement learning on a robotics platform in simulation and real life. 
%\item We demonstrate the ability to compose multiple models trained in a variety of environments. This composition is implemented off-line without additional training samples from the robot. We show improved performance on all test environments when multiple models are combined, thus demonstrating that nonparametric learned policies can be fused together and gracefully generalize to new domains.
%\end{enumerate}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% We believe this is an example of the idea of \emph{composable learning}: where models learned by different systems can be directly composed to create a model that combines the strengths of each. 
% Ultimately, this comes down to having model representations that can join in this way, but this presents a major challenge because many advances in modern (deep) machine learning are fueled by the idea that representations should be data-driven. Different agents with different experiences will invariably develop different representations that cannot be directly combined. Though the agents may use the same deep neural network architecture, each structurally-equivalent weight will end up specialized for different purposes.
%In the context of Q-learning, the intuition is that the density of kernel support of the converged policy should be a reflection of where we can expect that policy to be close to optimal since these states will be drawn from the stationary distribution of the Bellman optimality operator. We suggest the use of the density of the support to decide which component policy should be chosen to dominate in a composition of policies in a given region of the state space. We can represent this density directly in the RKHS as an application of the Kernel Mean Embedding \cite{muandet2016kernel}, but with the addition of our sparsity-inducing procedures.

% The main contributions of this work are:
% \begin{enumerate}
% \item An algorithm for composing multiple RKHS policies according to their density of kernel support.
% \item A Kernel Normalized Advantage Function Q-learning algorithm that extends \cite{naf} to learn RKHS policies.
% \item A proof-of-concept demonstration of the approach where we train obstacle-avoidance policies in multiple simulations of a laser-scanner-equipped robot navigating in a 2D environment and then test varying composition combinations to show that the composed policies retain the performance of their components. We 
% \end{enumerate}

% % Some comments moved from section III. Maybe there's a place in the intro for them
% \textcolor{red}{
% Most reinforcement learning approaches suffer from the following three problems:
% %
% \begin{enumerate}
% \item In general, gradient descent on non-convex loss functions produces locally optimal policies, which can differ simply due to variations in initialization and seeding.
% \item Within a single training environment, exploitation of a learned policy could prevent an agent from improving that policy due to a lack of exploration of the state space.
% \item The limited richness of a single training environment, compared to the entire space of all possible environments, makes most of the state space completely inaccessible to the agent.
% \end{enumerate}
% %
% The real support of each learned policy is only over the states which the agent visits often. For a single agent, that set is likely to be a very small region of the entire state space, and the learned policy is not informative outside of that set.
% %
% We develop a learning algorithm which produces policies for which we can quantify the state-space coverage in a region. Using this knowledge, we can reconcile multiple policies trained on a variety of environments to increase the coverage of the state space, resulting in a policy that combines the strengths of all candidate policies.  
% }
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% A key goal in the design of distributed, collaborative robot teams of the future
% is to enable them to also learn collaboratively, with knowledge or experience gained by one system able to be seamlessly incorporated in another. Though some may consider this goal already satisfied by approaches that take advantage of parallel experiences to stabilize and hasten joint learning \cite{mnih2016asynchronous}, we argue that there is also a need to develop techniques that work for loosely-coupled teams, in which members may be disconnected for long periods of time and then briefly reconnect to share information and coordinate. This requires a renewed consideration of joint learning problems where coordination is now an infrequent event and not part of the update cycle.



% \textcolor{blue}{Keep the presentation of your experimental results focused and concise. You want to demonstrate that if we learn policy 1 in environment 1, policy 2 in environment 2, then compose them, this works well enough in environment 3 which has characteristics of environments 1 and 2. Think carefully about how to tell this story as shortly and sweetly as possible. With lots of visuals. And the plots need to be much smaller. Try to use the 3 figures to a row format. Explain what the figures mean in captions, with subcaptions containing figure labels.}


%First, we benchmark the KNAF algorithm on the OpenAI Gym Pendulum-v0 environment \cite{pendulum} and compare to the Deep NAF approach \cite{naf}.  A policy with an average collected reward of about $-180$ is considered to solve the problem. The Deep NAF implementation and results can be found on Github \cite{deepnaf}.

%  \begin{figure*} 
% \includegraphics[width=0.95\linewidth]
%                 {pendulum_knaf}
% \caption{ Pendulum experiment results, including testing reward, model order, testing error, and training error. The algorithm was trained for 100,000 steps. The exploration variance $\Sigma_t$ was annealed linearly from 1 to 0.1 between 20,000 and 100,000 steps. Constant learning rates were used, $\alpha_t = 0.1$, $\beta_t = 0.1$, $\zeta_t = 0.001$. L was initialized to $L_0 = 0.01 I$. For the POLK Parameters, we used a Gaussian kernel with a bandwidth  of $[0.5,0.5,2]$. The KOMP tolerance was $\epsilon_t =  0.001$. Testing occurred with a greedy policy every 1000 training steps for 600 test steps.  }
% \label{fig:results}
% \end{figure*}

%Below is a representative result from training of the KNAF algorithm, showing the testing reward, model order, and Bellman error in Figure \ref{fig:results}. The main advantages of this algorithm are faster training times and lower model complexity relative to the Deep NAF \cite{deepnaf} algorithm and our previous KQ-learning algorithm \cite{kqlearning}. 

%  First, we make two assumptions about $\pi_i$ for $i=1,\ldots, N$, the policies resulting from algorithm \ref{alg:knaf}:
%  %
% \begin{align} \label{eq:conditions}
% %
% 1)&\text{ Policies $\pi_i$ belongs to the same RKHS,  $\pi_i \in \mathcal{H}$} 
% %
% \\ 2) &\text{ Policies $\pi_i$ are local optima of a common loss function  $J$} \nonumber
% \\ &\text{ obtained through gradient descent.} \nonumber
% %
% \end{align}
% %

%It remains to be shown if Alg. \ref{alg:composition} can be used for any functions satisfying \eqref{eq:conditions}.

%\textcolor{red}{Another path to scaling up this approach to more complex problems is the use of hierarchical kernels. }

% We test this algorithm on a robotic obstacle avoidance task in which a ground robot travels through a maze environment, while receiving local laser scan observations and applying continuous angular velocity control actions. 
% We demonstrate our approach by training the algorithm separately on four different environments, and composing the multiple learned controllers offline, which results in improved test performance on all four environments.

% \begin{table}[]
% \centering
% \begin{tabular*}{\linewidth}{l l l }
% \hline
% \hline
% Num. Policies & Avg. Model Order  & Avg. Reward  \\
% \hline 
% 1 & 475.75      & -1826.56 \\
% 2 & 737.33 & -959.75    \\
% 3 & 937.75      & -80.37    \\
% \textbf{4} & \textbf{1102.00}        & \textbf{899.50}     \\
% \hline
% \end{tabular*}
% \caption{Leave-p-out cross-validation ($p=1,\ldots,4$) was performed on all possible compositions of the 4 policies, each of which was trained on one environment pictured in Fig. \ref{fig:diagram}. A total of 15 composite policies were tested in all 4 environments, and compared based on the reward accumulated over 1,000 steps in each environment. }
% \label{fig:leavepout}
% \end{table}


%  \begin{figure} 
% \includegraphics[width=0.95\linewidth]                 {pgraph}
% \caption{Leave-p-out cross-validation ($p=1,\ldots,4$) was performed on all possible compositions of the 4 policies, each of which was trained on one environment pictured in Fig. \ref{fig:envs}. A total of 15 composite policies were tested in all 4 environments, and compared based on the reward accumulated over 1,000 steps in each environment. }
% \label{fig:leavepout}
% \end{figure}





%  \begin{figure}
% \centering
% \setcounter{subfigure}{0}
%  \begin{subfigure} {1.0\linewidth}
%  \centering
% \includegraphics[width=0.65\linewidth]
%                 {circuit1}
% \caption{ Circuit 1}
% \label{subfig:circuit1}
% \end{subfigure}
% \hfill
%  \begin{subfigure} {1.0\linewidth}
%   \centering
% \includegraphics[width=0.65\linewidth]
%                 {circuit2}
% \caption{ Circuit 2}
% \label{subfig:circuit2}
% \end{subfigure}
% \hfill
%  \begin{subfigure} {1.0\linewidth}
%   \centering
% \includegraphics[width=0.65\linewidth]
%                 {maze}
% \caption{ Maze}
% \label{subfig:maze}
% \end{subfigure}
%  \begin{subfigure} {1.0\linewidth}
%   \centering
% \includegraphics[width=0.65\linewidth]
%                 {round}
% \caption{ Round}
% \label{subfig:round}
% \end{subfigure}
% \caption{ Gazebo simulation of the training environments including the robot and a visualization of the laser scanner.} \label{fig:envs}

% \end{figure}


==> old/old_compose.txt <==
 The key novelty of our approach is the ability to compose multiple learned models off-line without interacting with the MDP.  Given multiple policies, $\pi_i$, learned using Algorithm \ref{alg:knaf}, we compose them into one policy $\pi$ without a loss in performance. First, we present a more general algorithm which can be applied to any function learned using gradient descent in an RKHS, and then we specialize this algorithm to our application. 
 
 We summarize a general procedure for projecting an arbitrary number of functions $f_i(x) = \sum_j w_{ij} \kappa(x,x_{ij})$ to a single function $f(x) = \sum_j w_{j} \kappa(x,x_j)$. 
 First, we need to impose two pre-conditions on $f_i$:  
 \begin{enumerate}
\item Models $f_i$ belong to the same RKHS,  $f_i \in \mathcal{H}$, 
\item  Models $f_i$ are local optima of $J(f)$ obtained through gradient descent.
\end{enumerate}

We seek an interpolation between multiple candidate functions and the composite result should preserve the values of the original functions. A simple linear combination or sum is insufficient because we want to set $f(x) = f_i(x)$ for all $x$ in the kernel dictionaries of the candidate functions. To project multiple functions $f_i$ into one RKHS, we iterate through all dictionary points and perform the following update on $f(\cdot)$ at $x_{ij}$ given $f_i(x_{ij})$:

\begin{equation}
f(\cdot) = f(\cdot) +  (f_i(x_{ij})- f(x_{ij})) \kappa(x_{ij},\cdot) 
\end{equation}

The next challenge we address is resolving local conflicts in $f_i$. Loss $J$ may be non-convex, so the functions $f_i$ are locally optimal and they may disagree in regions of the domain. Therefore, we need to reconcile these differences while maintaining a low cost for the solution. We score the reliability of the function $f(\cdot) = \sum_k w_k \kappa(x_k,\cdot)$ at $x$ by the  density of dictionary points around $x$: 
\begin{equation}
R(f,x) = \sum_{x_k \in f} \kappa(x,x_{k})
\end{equation}
This is an indirect metric of the information provided by the function $f$ at a location $x$ in the domain. The kernel dictionary of $f_i$ acts as a kernel mean embedding, representing the number of gradient descent steps performed in the neighborhood of $x$. This approach is inspired by kernel density estimation \cite{sheather1991reliable} and kernel mean embeddings \cite{muandet2016kernel}. 

In Algorithm \ref{alg:composition}, we first accumulate dictionary points from all candidate functions into one matrix $D$ and initialize the composite function to zero, $f(\cdot)=0$. Then, we choose points $x_{ij}$ from $D$ uniformly without replacement and compare the density at $x_{ij}$ of $f_i$, the function of origin for that observation, against the density at $x_{ij}$ of $f_k$ for $k\neq i$, the other candidate functions. If the density of $f_i$ is greater, we add that point to the composite result because it is deemed most reliable in the neighborhood of the state space.

\begin{algorithm}[htb]
 \caption{Composition with Conflict Resolution}
\begin{algorithmic}[1]
 \renewcommand{\algorithmicrequire}{\textbf{Input:}}
 \renewcommand{\algorithmicensure}{\textbf{Output:}}
 \REQUIRE $\{ f_i(x) = \sum_j^{M_i} w_{ij} \kappa(x,x_{ij}) \}_{i=1,2\ldots, N}, \epsilon$
 \STATE Initialize $f(\cdot) = 0$
 %\\ \textit{Initialize} :
  \STATE Append all kernel points $D = \lbrack x_{11}, \ldots, x_{ij}, \ldots \rbrack $
% \\ \textit{LOOP Process}
  \FOR {each $x_{ij}\in D$ chosen uniformly at random}
\STATE Compute density of each $f_k$ at $x_{ij}$ \\
$R(f_k,x_{ij}) = \sum_{x_n \in f_k} \kappa(x_{ij},x_n) $ \\
  \IF{$R(f_i,x_{ij}) > \max_{k \neq i} R(f_k,x_{ij})$}
  \STATE Update $f$: \\ $f = f(\cdot) +  (f_i(x_{ij})- f(x_{ij})) \kappa(x_{ij},\cdot) $
  \ENDIF
  \ENDFOR
  \STATE Obtain compression of $f$ using KOMP with $\epsilon$
 \RETURN $f$ 
 \end{algorithmic} 
 \label{alg:composition}
 \end{algorithm}
 
 There are a few key challenges to applying Algorithm \ref{alg:composition} to the policies resulting from Algorithm \ref{alg:knaf}.  The pruning step limits the density of the representation using the compression budget $\epsilon_t$. In order to preserve the properties of the kernel mean embedding, we propose to augment Step 6 of Algorithm \ref{alg:knaf} with a density estimation step:  
\begin{equation}
\rho_{t+1} = \rho_t(\cdot) + \kappa(s_t,\cdot)
\end{equation}
 When $\rho$ is repeatedly pruned, along with $V$, $\pi$, and $L$, removed values are projected onto nearby dictionary elements, producing non-unity weights for each dictionary element. This results in a sparse representation of the kernel mean embedding, accurate to $\epsilon$ over the entire domain. This function can then be used as the reliability criterion instead of $R$. For our application, this approach was not necessary because the structure of the reward function induces similar properties on the $V$ function itself. Algorithm \ref{alg:picompose} extends the Composition with Conflict Resolution algorithm  to the composition of multiple control policies learned using Q-Learning with Kernel Normalized Advantage Functions, Algorithm \ref{alg:knaf}.

\begin{algorithm}[htb]
 \caption{Composition of RKHS Policies}
\begin{algorithmic}[1]
 \renewcommand{\algorithmicrequire}{\textbf{Input:}}
 \renewcommand{\algorithmicensure}{\textbf{Output:}}
 \REQUIRE  $\{\pi_i(s) = \sum_j^{M_i} w_{ij} \kappa(s,s_{ij})$, \\ \hspace{6mm} $\rho_i(s) = \sum_j^{M_i} v_{ij} \kappa(s,s_{ij}) \}_{i=1,2\ldots, N}$, $\epsilon$
 \STATE Initialize $\pi(\cdot) = 0$, append centers $D = \lbrack s_{11}, \ldots, s_{ij}, \ldots \rbrack $
% \\ \textit{LOOP Process}
  \FOR {each $s_{ij}\in D$ chosen uniformly at random}
  \IF{$\rho_i(s_{ij}) > \max_{k \neq i} \rho_k(s_{ij})$}
  \STATE  $\pi = \pi(\cdot) +  (\pi_i(s_{ij})- \pi(s_{ij})) \kappa(s_{ij},\cdot) $
  \ENDIF
  \ENDFOR
  \STATE Obtain compression of $\pi$ using KOMP with $\epsilon$
 \RETURN $f$ 
 \end{algorithmic} 
  \label{alg:picompose}
 \end{algorithm}
 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
